ExoMol molecular line lists -- XLIII: Rovibronic molecular line list the low-lying two states of NaO

The sodium monoxide radical (NaO) is observed in night glow in the Earth's mesosphere and likely has astronomical importance. This study concerns the optical transitions within the ground X $^2\Pi$ state and to the very low-lying ($T_{\textrm e}\approx 2000$ cm$^{-1}$) excited A $^2\Sigma^+$ state. A line list consisting of rovibronic term values, allowed electric dipole transitions, Einstein coefficients, and partition functions for varying temperature are produced due to a variational solution of the coupled-channel Schr\"{o}dinger equations using the program \Duo. MRCI \textit{ab initio} calculations characterising the potential energy curves of the both states, spin-orbit and $L$-uncoupling non-adiabatic matrix elements, as well as permanent and transition dipole moments were integral in formation of the final deperturbation model. \textit{Ab initio} potential energy curves are represented in the analytical Extended-Morse-Oscillator form and refined, along with the spin-orbit and $L$-uncoupling functions, by least-squares fitting to the available spectroscopic data. The input experimental data consisted of pure rotational transitions within the fine structure components of the X $^2\Pi$ state for $v''\in [0,3]$ vibrational levels as well as the rovibronic A $^2\Sigma^+(v'=0) \leftarrow$ X $^2\Pi(v''=0)$ transitions, both with limited coverage over rotational excitation. The lack of data detailing the vibrational structure of the X and A states prompts a request for further experimental study of higher excited levels which would provide a robust spectroscopic model. The NaO NaOUCMe line list is available via www.exomol.com and the CDS database.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
